Iterative Correction of Sensor Degradation and a Bayesian Multi-Sensor Data Fusion Method

We present a novel method for inferring ground-truth signal from multiple degraded signals, affected by different amounts of sensor exposure. The algorithm learns a multiplicative degradation effect by performing iterative corrections of two signals solely from the ratio between them. The degradation function d should be continuous, satisfy monotonicity, and d(0) = 1. We use smoothed monotonic regression method, where we easily incorporate the aforementioned criteria to the fitting part. We include theoretical analysis and prove convergence to the ground-truth signal for the noiseless measurement model. Lastly, we present an approach to fuse the noisy corrected signals using Gaussian processes. We use sparse Gaussian processes that can be utilized for a large number of measurements together with a specialized kernel that enables the estimation of noise values of all sensors. The data fusion framework naturally handles data gaps and provides a simple and powerful method for observing the signal trends on multiple timescales(long-term and short-term signal properties). The viability of correction method is evaluated on a synthetic dataset with known ground-truth signal.

==> graphics/gen_100/config.txt <==
BASE_correction_method:                           CorrectionMethod.CORRECT_ONE
BASE_exposure_method:                             ExposureMethod.NUM_MEASUREMENTS
BASE_mode:                                        Mode.GENERATOR
BASE_model_type:                                  SMOOTH_MONOTONIC
BASE_outlier_fraction:                            0
BASE_output_method:                               SVGP

MODEL_INCREASING:                                 False
MODEL_LAM:                                        1
MODEL_NUMBER_OF_POINTS:                           999
MODEL_OUT_OF_BOUNDS:                              clip
MODEL_SOLVER:                                     ECOS_BB
MODEL_Y_MAX:                                      1
MODEL_Y_MIN:                                      0

OUTPUT_GP_CLIPPING:                               True
OUTPUT_GP_DOWNSAMPLING_FACTOR_A:                  30000
OUTPUT_GP_DOWNSAMPLING_FACTOR_B:                  300
OUTPUT_GP_DUAL_KERNEL:                            True
OUTPUT_GP_GEN_WINDOW:                             0.2
OUTPUT_GP_GPR_MODEL:                              sklearn
OUTPUT_GP_INITIAL_FIT:                            True
OUTPUT_GP_LABEL_A:                                0
OUTPUT_GP_LABEL_B:                                1
OUTPUT_GP_LABEL_OUT:                              -1
OUTPUT_GP_LEARNING_RATE:                          0.005
OUTPUT_GP_MATERN_LENGTH_SCALE:                    1
OUTPUT_GP_MATERN_LENGTH_SCALE_BOUNDS:             (0.001, 10000.0)
OUTPUT_GP_MATERN_NU:                              1.5
OUTPUT_GP_MAX_ITERATIONS:                         10000
OUTPUT_GP_MINIBATCH_SIZE:                         200
OUTPUT_GP_NORMALIZATION:                          True
OUTPUT_GP_NUM_INDUCING_POINTS:                    100
OUTPUT_GP_NUM_SAMPLES:                            20000
OUTPUT_GP_N_RESTARTS_OPTIMIZER:                   1
OUTPUT_GP_POINTS_IN_WINDOW:                       50
OUTPUT_GP_TRAIN_INDUCING_VARIABLES:               False
OUTPUT_GP_WHITE_NOISE_LEVEL:                      1
OUTPUT_GP_WHITE_NOISE_LEVEL_BOUNDS:               (1e-05, 100000.0)
OUTPUT_GP_WINDOW:                                 100
OUTPUT_GP_WINDOW_FRACTION:                        3
OUTPUT_TIME_GEN_NUM_HOURS:                        10001
OUTPUT_TIME_GEN_NUM_HOURS_PER_DAY:                10
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_DAY:              24
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_UNIT:             24




==> graphics/gen_300/config.txt <==
BASE_correction_method:                           CorrectionMethod.CORRECT_ONE
BASE_exposure_method:                             ExposureMethod.NUM_MEASUREMENTS
BASE_mode:                                        Mode.GENERATOR
BASE_model_type:                                  SMOOTH_MONOTONIC
BASE_outlier_fraction:                            0
BASE_output_method:                               SVGP

MODEL_INCREASING:                                 False
MODEL_LAM:                                        1
MODEL_NUMBER_OF_POINTS:                           999
MODEL_OUT_OF_BOUNDS:                              clip
MODEL_SOLVER:                                     ECOS_BB
MODEL_Y_MAX:                                      1
MODEL_Y_MIN:                                      0

OUTPUT_GP_CLIPPING:                               True
OUTPUT_GP_DOWNSAMPLING_FACTOR_A:                  30000
OUTPUT_GP_DOWNSAMPLING_FACTOR_B:                  300
OUTPUT_GP_DUAL_KERNEL:                            True
OUTPUT_GP_GEN_WINDOW:                             0.2
OUTPUT_GP_GPR_MODEL:                              sklearn
OUTPUT_GP_INITIAL_FIT:                            True
OUTPUT_GP_LABEL_A:                                0
OUTPUT_GP_LABEL_B:                                1
OUTPUT_GP_LABEL_OUT:                              -1
OUTPUT_GP_LEARNING_RATE:                          0.005
OUTPUT_GP_MATERN_LENGTH_SCALE:                    1
OUTPUT_GP_MATERN_LENGTH_SCALE_BOUNDS:             (0.001, 10000.0)
OUTPUT_GP_MATERN_NU:                              1.5
OUTPUT_GP_MAX_ITERATIONS:                         10000
OUTPUT_GP_MINIBATCH_SIZE:                         200
OUTPUT_GP_NORMALIZATION:                          True
OUTPUT_GP_NUM_INDUCING_POINTS:                    300
OUTPUT_GP_NUM_SAMPLES:                            20000
OUTPUT_GP_N_RESTARTS_OPTIMIZER:                   1
OUTPUT_GP_POINTS_IN_WINDOW:                       50
OUTPUT_GP_TRAIN_INDUCING_VARIABLES:               False
OUTPUT_GP_WHITE_NOISE_LEVEL:                      1
OUTPUT_GP_WHITE_NOISE_LEVEL_BOUNDS:               (1e-05, 100000.0)
OUTPUT_GP_WINDOW:                                 100
OUTPUT_GP_WINDOW_FRACTION:                        3
OUTPUT_TIME_GEN_NUM_HOURS:                        10001
OUTPUT_TIME_GEN_NUM_HOURS_PER_DAY:                10
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_DAY:              24
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_UNIT:             24




==> graphics/gen_500/config.txt <==
BASE_correction_method:                           CorrectionMethod.CORRECT_ONE
BASE_exposure_method:                             ExposureMethod.NUM_MEASUREMENTS
BASE_mode:                                        Mode.GENERATOR
BASE_model_type:                                  SMOOTH_MONOTONIC
BASE_outlier_fraction:                            0
BASE_output_method:                               SVGP

MODEL_INCREASING:                                 False
MODEL_LAM:                                        1
MODEL_NUMBER_OF_POINTS:                           999
MODEL_OUT_OF_BOUNDS:                              clip
MODEL_SOLVER:                                     ECOS_BB
MODEL_Y_MAX:                                      1
MODEL_Y_MIN:                                      0

OUTPUT_GP_CLIPPING:                               True
OUTPUT_GP_DOWNSAMPLING_FACTOR_A:                  30000
OUTPUT_GP_DOWNSAMPLING_FACTOR_B:                  300
OUTPUT_GP_DUAL_KERNEL:                            True
OUTPUT_GP_GEN_WINDOW:                             0.2
OUTPUT_GP_GPR_MODEL:                              sklearn
OUTPUT_GP_INITIAL_FIT:                            True
OUTPUT_GP_LABEL_A:                                0
OUTPUT_GP_LABEL_B:                                1
OUTPUT_GP_LABEL_OUT:                              -1
OUTPUT_GP_LEARNING_RATE:                          0.005
OUTPUT_GP_MATERN_LENGTH_SCALE:                    1
OUTPUT_GP_MATERN_LENGTH_SCALE_BOUNDS:             (0.001, 10000.0)
OUTPUT_GP_MATERN_NU:                              1.5
OUTPUT_GP_MAX_ITERATIONS:                         10000
OUTPUT_GP_MINIBATCH_SIZE:                         200
OUTPUT_GP_NORMALIZATION:                          True
OUTPUT_GP_NUM_INDUCING_POINTS:                    500
OUTPUT_GP_NUM_SAMPLES:                            20000
OUTPUT_GP_N_RESTARTS_OPTIMIZER:                   1
OUTPUT_GP_POINTS_IN_WINDOW:                       50
OUTPUT_GP_TRAIN_INDUCING_VARIABLES:               False
OUTPUT_GP_WHITE_NOISE_LEVEL:                      1
OUTPUT_GP_WHITE_NOISE_LEVEL_BOUNDS:               (1e-05, 100000.0)
OUTPUT_GP_WINDOW:                                 100
OUTPUT_GP_WINDOW_FRACTION:                        3
OUTPUT_TIME_GEN_NUM_HOURS:                        10001
OUTPUT_TIME_GEN_NUM_HOURS_PER_DAY:                10
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_DAY:              24
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_UNIT:             24




==> graphics/gen_noiseless/config.txt <==
BASE_correction_method:                           CorrectionMethod.CORRECT_ONE
BASE_exposure_method:                             ExposureMethod.NUM_MEASUREMENTS
BASE_mode:                                        Mode.GENERATOR
BASE_model_type:                                  SMOOTH_MONOTONIC
BASE_outlier_fraction:                            0
BASE_output_method:                               SVGP

MODEL_INCREASING:                                 False
MODEL_LAM:                                        1
MODEL_NUMBER_OF_POINTS:                           999
MODEL_OUT_OF_BOUNDS:                              clip
MODEL_SOLVER:                                     ECOS_BB
MODEL_Y_MAX:                                      1
MODEL_Y_MIN:                                      0

OUTPUT_GP_CLIPPING:                               True
OUTPUT_GP_DOWNSAMPLING_FACTOR_A:                  30000
OUTPUT_GP_DOWNSAMPLING_FACTOR_B:                  300
OUTPUT_GP_DUAL_KERNEL:                            True
OUTPUT_GP_GEN_WINDOW:                             0.2
OUTPUT_GP_GPR_MODEL:                              sklearn
OUTPUT_GP_INITIAL_FIT:                            True
OUTPUT_GP_LABEL_A:                                0
OUTPUT_GP_LABEL_B:                                1
OUTPUT_GP_LABEL_OUT:                              -1
OUTPUT_GP_LEARNING_RATE:                          0.005
OUTPUT_GP_MATERN_LENGTH_SCALE:                    1
OUTPUT_GP_MATERN_LENGTH_SCALE_BOUNDS:             (0.001, 10000.0)
OUTPUT_GP_MATERN_NU:                              1.5
OUTPUT_GP_MAX_ITERATIONS:                         10000
OUTPUT_GP_MINIBATCH_SIZE:                         200
OUTPUT_GP_NORMALIZATION:                          True
OUTPUT_GP_NUM_INDUCING_POINTS:                    100
OUTPUT_GP_NUM_SAMPLES:                            20000
OUTPUT_GP_N_RESTARTS_OPTIMIZER:                   1
OUTPUT_GP_POINTS_IN_WINDOW:                       100
OUTPUT_GP_TRAIN_INDUCING_VARIABLES:               False
OUTPUT_GP_WHITE_NOISE_LEVEL:                      1
OUTPUT_GP_WHITE_NOISE_LEVEL_BOUNDS:               (1e-05, 100000.0)
OUTPUT_GP_WINDOW:                                 100
OUTPUT_GP_WINDOW_FRACTION:                        3
OUTPUT_TIME_GEN_NUM_HOURS:                        10001
OUTPUT_TIME_GEN_NUM_HOURS_PER_DAY:                10
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_DAY:              24
OUTPUT_TIME_VIRGO_NUM_HOURS_PER_UNIT:             24



